Large Language Models as Master Key: Unlocking the Secrets of Materials Science with GPT

The amount of data has growing significance in exploring cutting-edge materials and a number of datasets have been generated either by hand or automated approaches. However, the materials science field struggles to effectively utilize the abundance of data, especially in applied disciplines where materials are evaluated based on device performance rather than their properties. This article presents a new natural language processing (NLP) task called structured information inference (SII) to address the complexities of information extraction at the device level in materials science. We accomplished this task by tuning GPT-3 on an existing perovskite solar cell FAIR (Findable, Accessible, Interoperable, Reusable) dataset with 91.8% F1-score and extended the dataset with data published since its release. The produced data is formatted and normalized, enabling its direct utilization as input in subsequent data analysis. This feature empowers materials scientists to develop models by selecting high-quality review articles within their domain. Additionally, we designed experiments to predict the electrical performance of solar cells and design materials or devices with targeted parameters using large language models (LLMs). Our results demonstrate comparable performance to traditional machine learning methods without feature selection, highlighting the potential of LLMs to acquire scientific knowledge and design new materials akin to materials scientists.

==> OPV_Datasets.csv <==
Donors,Acceptors,PCE,PC61BM,PC71BM,TiO2,C60,PDI,ICB,[C](=[C]([C])),[C](=[C]([C])[O]([C])),[C](=[C]([C])[S]([C])),[C](=[C]([C])[S]([C])[S]([C]=[O]=[O])),[C](=[C]([C][C])[N](=[C])),[C](=[C]([C][C])[S]([C])),[C](=[C]([C][F])[S]([C])),[C](=[C]([C][N])[S]([C])),[C](=[C]([C][O])[S]([C])),[C](=[C]([C][S])[S]([C])),[C](=[C]),[C](=[C])[C](=[C]),[C](=[C])[C](=[C][F]),[C](=[C])[C](=[C][N+1]),[C](=[C])[C](=[C][N]),[C](=[C])[C](=[C][O]),[C](=[C])[C](=[C][S]),[C](=[C])[C](=[S]),[C](=[C])[C]([C]=[C]),[C](=[C])[C]([C]=[N]),[C](=[C])[C]([C]=[S]),[C](=[C])[N](=[C]),[C](=[C])[O]([C]),[C](=[C])[S]([C]),[C](=[C][F])[C](=[C][F]),[C](=[C][N]),[C](=[C][N])[C](=[C][N]),[C](=[C][N])[C](=[C][S]),[C](=[C][O]),[C](=[C][O])[C](=[C][O]),[C](=[C][O])[C](=[C][S]),[C](=[C][O])[C]([C]=[S]),[C](=[C][S]),[C](=[C][S])[C](=[C][S]),[C](=[C][S])[C](=[N][S]),[C](=[C][S])[C]([C]=[S]),[C](=[C][S])[S]([C]),[C](=[C][S])[S]([C]=[O]=[O]),[C](=[C][S][S]),[C](=[N][S])[C](=[N][S]),[C]([C](=[C])=[C]([C])),[C]([C](=[C])=[C]([C])[N+1]([O-1]=[O])),[C]([C](=[C])=[C]([C])[N]([C][C])),[C]([C](=[C])=[C]([C])[O]([C])),[C]([C](=[C])=[C]([C])[S]([C])),[C]([C](=[C])=[C]([C][C])),[C]([C](=[C])=[C]([C][C])[N]([C][C])),[C]([C](=[C])=[C]([C][C])[O]([C])),[C]([C](=[C])=[C]([C][C])[S]([C])),[C]([C](=[C])=[C]([C][N+1])),[C]([C](=[C])=[C]([C][N])),[C]([C](=[C])=[C]([C][O])),[C]([C](=[C])=[C]([C][O])[S]([C])),[C]([C](=[C])=[C]([C][S])),[C]([C](=[C])=[C]([C][S])[O]([C])),[C]([C](=[C])=[C]([C][S])[S]([C])),[C]([C](=[C])=[C]([C][Si])),[C]([C](=[C])=[C]([O])),[C]([C](=[C])=[C]([S])),[C]([C](=[C])=[S](=[C])),[C]([C](=[C])[C](=[C])=[C]([C])),[C]([C](=[C])[C](=[C])=[C]([C][C])),[C]([C](=[C])[C](=[C])=[C]([C][O])),[C]([C](=[C])[C](=[C])=[C]([C][S])),[C]([C](=[C])[C](=[C])=[S](=[C])),[C]([C](=[C])[C](=[C][N])=[C]([C])),[C]([C](=[C])[C](=[C][N])=[C]([C][C])),[C]([C](=[C])[C](=[C][O])=[C]([C])),[C]([C](=[C])[C](=[C][O])=[C]([C][S])),[C]([C](=[C])[C](=[C][S])=[C]([C])),[C]([C](=[C])[C](=[C][S])=[C]([C][C])),[C]([C](=[C])[C](=[C][S])=[C]([C][N])),[C]([C](=[C])[C](=[C][S])=[C]([C][O])),[C]([C](=[C])[C](=[C][S])=[C]([C][S])),[C]([C](=[C])[C](=[C][S])=[C]([S])),[C]([C](=[C])[C](=[C][S])=[S](=[C])),[C]([C](=[C])[C]([C]=[C])=[C]([C])),[C]([C](=[C])[C]([C]=[C])=[C]([C][C])),[C]([C](=[C])[C]([C]=[C])=[C]([C][N])),[C]([C](=[C])[C]([C]=[C])=[C]([C][S])),[C]([C](=[C])[C]([C]=[C])=[S](=[C])),[C]([C](=[C])[C]([C]=[N])=[C]([C])),[C]([C](=[C])[C]([C]=[N])=[N]([C])),[C]([C](=[C])[C]([C]=[N])=[N]([O])),[C]([C](=[C])[C]([C]=[N])=[N]([S])),[C]([C](=[C][F])=[C]([C])[F]),[C]([C](=[C][F])=[C]([C][C])[F]),[C]([C](=[C][F])[C](=[C][S])=[C]([C][O])),[C]([C](=[C][F])[C](=[C][S])=[C]([C][S])),[C]([C](=[C][F])[C](=[C][S])=[C]([S])),[C]([C](=[C][N+1])=[C]([C])),[C]([C](=[C][N])=[C]([C])),[C]([C](=[C][N])=[C]([C])[N](=[C])),[C]([C](=[C][N])=[C]([C])[S]([C])),[C]([C](=[C][N])=[C]([C][C])),[C]([C](=[C][N])=[C]([C][C])[N](=[C])),[C]([C](=[C][N])=[C]([C][S])),[C]([C](=[C][N])=[C]([C][S])[N](=[C])),[C]([C](=[C][N])=[C]([S])),[C]([C](=[C][N])=[C]([S])[N](=[C])),[C]([C](=[C][O])=[C]([C])),[C]([C](=[C][O])=[C]([C])[S]([C])),[C]([C](=[C][O])=[C]([C][C])),[C]([C](=[C][O])=[C]([C][C])[S]([C])),[C]([C](=[C][O])=[C]([C][S])),[C]([C](=[C][O])=[C]([S])),[C]([C](=[C][O])[C](=[C][F])=[C]([C][S])),[C]([C](=[C][O])[C]([C]=[S])=[C]([C])),[C]([C](=[C][S])),[C]([C](=[C][S])=[C]([C])),[C]([C](=[C][S])=[C]([C])[N]([C][C])),[C]([C](=[C][S])=[C]([C])[O]([C])),[C]([C](=[C][S])=[C]([C])[S]([C])),[C]([C](=[C][S])=[C]([C][C])),[C]([C](=[C][S])=[C]([C][C])[O]([C])),[C]([C](=[C][S])=[C]([C][C])[S]([C])),[C]([C](=[C][S])=[C]([C][F])[S]([C])),[C]([C](=[C][S])=[C]([C][O])[S]([C])),[C]([C](=[C][S])=[C]([C][S])),[C]([C](=[C][S])=[C]([C][S])[S]([C])),[C]([C](=[C][S])=[C]([S])),[C]([C](=[C][S])=[N]([C])[S]([C])),[C]([C](=[C][S])[C](=[C][S])=[C]([C][C])),[C]([C](=[C][S])[N]([C][C])=[O]),[C]([C](=[C][S])[O]([C])),[C]([C](=[C][S])[O]([C])=[O]),[C]([C](=[C][S])t[C]([C])),[C]([C](=[C][S])t[C]),[C]([C](=[C][Si])=[C]([C][S])),[C]([C](=[N])[C]([C]=[N])=[N]([C])),[C]([C](=[N][S])=[C]([C][C])[S]([C])),[C]([C](=[S])=[C]([C])),[C]([C]([C])[C](=[C])=[C]([C])),[C]([C]([C])[C](=[C])=[C]([C][C])),[C]([C]([C]=[C])),[C]([C]([C]=[C])=[C]([C])),[C]([C]([C]=[C])=[C]([C])[N]([C][C])),[C]([C]([C]=[C])=[C]([C])[O]([C])),[C]([C]([C]=[C])=[C]([C])[S]([C])),[C]([C]([C]=[C])=[C]([C][C])),[C]([C]([C]=[C])=[C]([C][C])[S]([C])),[C]([C]([C]=[C])=[C]([C][N])),[C]([C]([C]=[C])=[C]([C][O])),[C]([C]([C]=[C])=[C]([C][O])[S]([C])),[C]([C]([C]=[C])=[C]([C][S])),[C]([C]([C]=[C])=[C]([C][S])[F]),[C]([C]([C]=[C])=[C]([C][S])[O]([C])),[C]([C]([C]=[C])=[C]([C][S])[S]([C])),[C]([C]([C]=[C])=[C]([C][Si])),[C]([C]([C]=[C])=[C]([S])),[C]([C]([C]=[C])=[C]([S])[F]),[C]([C]([C]=[C])=[C]([S])[S]([C])),[C]([C]([C]=[C])=[C]([S][S])),[C]([C]([C]=[C])=[C]),[C]([C]([C]=[C])=[O]),[C]([C]([C]=[C])=[S](=[C])),[C]([C]([C]=[C])[C](=[C][N])=[C]([C])),[C]([C]([C]=[C])[C](=[C][O])=[S](=[C])),[C]([C]([C]=[C])[C](=[C][S])=[C]([C])),[C]([C]([C]=[C])[C](=[C][S])=[C]([C][C])),[C]([C]([C]=[C])[C](=[C][S])=[C]([C][S])),[C]([C]([C]=[C])[C](=[C][S])=[S](=[C])),[C]([C]([C]=[C])[C]([C]=[C])=[C]([C])),[C]([C]([C]=[C])[C]([C]=[C])=[C]([C][C])),[C]([C]([C]=[C])[C]([C]=[C])=[C]([C][S])),[C]([C]([C]=[C])[C]([C]=[C])=[S](=[C])),[C]([C]([C]=[C])[C]([C]=[N])=[C]([C])),[C]([C]([C]=[C])[C]([C]=[N])=[N]([C])),[C]([C]([C]=[C])[C]([C]=[N])=[N]([O])),[C]([C]([C]=[C])[C]([C]=[N])=[N]([S])),[C]([C]([C]=[C])[C]([C]=[S])=[C]([C][S])),[C]([C]([C]=[C])[C]([N]=[O])=[C]([C][S])),[C]([C]([C]=[C])[C]([N]=[O])=[C]([S])),[C]([C]([C]=[C])[C](t[N])=[C]([C])),[C]([C]([C]=[C])[O]([C])=[O]),[C]([C]([C]=[C])[O]=[O]),[C]([C]([C]=[C])t[C]([C])),[C]([C]([C]=[C])t[N]),[C]([C]([C]=[N])=[C]([C])),[C]([C]([C]=[N])=[C]([C])[S]([C])),[C]([C]([C]=[N])=[C]([C][F])),[C]([C]([C]=[N])[C](=[C][S])=[C]([C])),[C]([C]([C]=[N])[C](=[C][S])=[C]([C][F])),[C]([C]([C]=[N])[C](=[C][S])=[C]([N])),[C]([C]([C]=[N])[C](=[C][S])=[N]([C])),[C]([C]([C]=[N])[C]([C]=[N])=[N]([C])),[C]([C]([C]=[N])[C]([C]=[N])=[N]([O])),[C]([C]([C]=[N])[C]([C]=[N])=[N]([S])),[C]([C]([C]=[O])),[C]([C]([C]=[O])=[C]([C])[S]([C])),[C]([C]([C]=[O])=[C]([C][F])[S]([C])),[C]([C]([C]=[O])[C]([C]=[O])=[C]([C])),[C]([C]([C]=[S])),[C]([C]([C]=[S])=[C]([C])),[C]([C]([C]=[S])=[C]([C])[S]([C])),[C]([C]([C]=[S])=[C]([C][C])),[C]([C]([C]=[S])=[C]([C][C])[O]([C])),[C]([C]([C]=[S])=[C]([C][C])[S]([C])),[C]([C]([C][C][C])[C](=[C])=[C]([C][C])),[C]([C]([C][C][C])[C](=[C])=[C]([C][S])),[C]([C]([C][C][C])[C]([C]=[C])=[C]([C])),[C]([C]([C][C][C])[C]([C]=[S])=[C]([C])),[C]([C]([N]=[O])=[C]([C])[S]([C])),[C]([C]([O]=[O])=[C]([C])[S]([C])),[C]([C]([O]=[O])=[C]([C][F])[S]([C])),[C]([C](t[C])=[C]([C][C])[S]([C])),[C]([C](t[C])=[C]([C][N])[S]([C])),[C]([C](t[C])[C]([C]=[N])=[C]([C])),[C]([C](t[N])[C](=[C][S])=[C]([C])),[C]([C](t[N])[C]([O]=[O])=[C]([C])),[C]([C](t[N])[C]([O]=[O])=[C]([C][C])),[C]([C](t[N])[C](t[N])=[C]([C])),[C]([C]),[C]([C])=[C]([C]),[C]([C])=[C]([C][C]),[C]([C])=[C]([C][F]),[C]([C])=[C]([C][N+1]),[C]([C])=[C]([C][N]),[C]([C])=[C]([C][O]),[C]([C])=[C]([C][S]),[C]([C])=[C]([O]),[C]([C])=[C]([S]),[C]([C])=[C]([S][S]),[C]([C])=[O],[C]([C])=[S](=[C]),[C]([C])[C]([C]),[C]([C])[O]([C]),[C]([C])t[C]([C]),[C]([C])t[N],[C]([C]=[C]([C])[S]([C])),[C]([C]=[C]([C][C])[S]([C])),[C]([C]=[C]),[C]([C]=[C])[C](=[C][F]),[C]([C]=[C])[C](=[C][N]),[C]([C]=[C])[C](=[C][O]),[C]([C]=[C])[C](=[C][S]),[C]([C]=[C])[C](=[O]),[C]([C]=[C])[C](=[S]),[C]([C]=[C])[C]([C]=[C]),[C]([C]=[C])[C]([C]=[N]),[C]([C]=[C])[C]([C]=[S]),[C]([C]=[C])[C]([O]=[O]),[C]([C]=[C])[C](t[C]),[C]([C]=[C])[C](t[N]),[C]([C]=[C])[F],[C]([C]=[C])[N+1]([O-1]=[O]),[C]([C]=[C])[N](=[C]),[C]([C]=[C])[N]([C][C]),[C]([C]=[C])[O]([C]),[C]([C]=[C])[S]([C]),[C]([C]=[C][F]),[C]([C]=[C][N+1]),[C]([C]=[C][N]),[C]([C]=[C][O]),[C]([C]=[C][S]),[C]([C]=[N])[C](=[C][S]),[C]([C]=[N])[C]([C]=[N]),[C]([C]=[N])[S]([C]),[C]([C]=[N][S]),[C]([C]=[O]),[C]([C]=[O])[C](=[C][S]),[C]([C]=[O])[N]([C][C]),[C]([C]=[O])[O],[C]([C]=[O])[O]([C]),[C]([C]=[S]),[C]([C][C](=[C])=[C]([S])),[C]([C][C](=[C])=[S](=[C])),[C]([C][C](=[C][S])=[C]([C][C])),[C]([C][C](=[C][S])=[C]([C][S])),[C]([C][C](=[C][S])=[O]),[C]([C][C](=[S])=[C]([C])),[C]([C][C]([C]=[C])=[C]([C][S])),[C]([C][C]([C]=[C])=[C]([S])),[C]([C][C]([C]=[S])=[C]([C])),[C]([C][C])=[C]([C][C]),[C]([C][C])=[C]([C][F]),[C]([C][C])=[C]([C][N]),[C]([C][C])=[C]([C][O]),[C]([C][C])=[C]([C][S]),[C]([C][C])=[C]([N]),[C]([C][C])=[C]([S]),[C]([C][C])=[N]([C]),[C]([C][C])=[O],[C]([C][C])=[S](=[C]),[C]([C][C]=[C]),[C]([C][C]=[O]),[C]([C][C]=[S]),[C]([C][C][C]([C])[C]([C])),[C]([C][C][C]([C]=[C])[C]([C]=[C])),[C]([C][C][C]),[C]([C][C][C][C]),[C]([C][F])=[C]([C][S]),[C]([C][F])=[C]([S]),[C]([C][F][F][F]),[C]([C][N])=[C]([C][N]),[C]([C][N])=[C]([C][S]),[C]([C][N])=[C]([S]),[C]([C][N])=[O],[C]([C][N])[C]([C][N]),[C]([C][N]=[N]),[C]([C][N]=[O]),[C]([C][O]),[C]([C][O])=[C]([C][S]),[C]([C][O])=[C]([S]),[C]([C][O])=[O],[C]([C][O]=[O]),[C]([C][S])=[C]([C][S]),[C]([C][S])=[N]([C]),[C]([C]t[N]),[C]([N]([C][C])),[C]([N]([C][C])[S]([C])=[S]),[C]([N]([N][N])),[C]([N]),[C]([N])=[C]([N]),[C]([N]=[O])[C](=[C][S]),[C]([N]=[S])[S]([C]),[C]([N][S])=[C]([N][S]),[C]([N][S])=[S],[C]([N][S])[C]([N][S]),[C]([N][S]=[S]),[C]([O]([C])),[C]([O]),[C]([O])[C](=[C][S]),[C]([O])[C]([O]),[C]([O]=[O])[C](=[C][S]),[C]([S]([C]=[O]=[O])),[C]([S]),[C]([S])=[C]([C][S]),[C]([S]=[S])[N]([C][C]),[C](t[C]([C])),[C](t[C]),[C](t[C])[C](=[C][S]),[C]=[C]([C]),[C]=[N],[C]=[O],[C]=[S],[C][C](=[C][S]),[C][C]([C]=[C]),[C][C]([C]=[O]),[C][C]([C]=[S]),[C][F],[C][N+1],[C][N],[C][N]([C][C]),[C][N]([N][N]),[C][O],[C][O]([C]),[C][S]([C]=[O]=[O]),[C]t[C],[C]t[C]([C]),[C]t[N],[F]([C]([C]=[C])),[F]([C]),[N+1]([C]([C]=[C])[O-1]=[O]),[N+1]([C]=[O])[O-1],[N+1]([C][O-1])=[O],[N+1]([C][O-1]=[O]),[N+1]=[O],[N+1][O-1],[N](=[C])[N](=[C]),[N]([C](=[C])=[C]([C][C])),[N]([C](=[C][S])=[C]([C][S])),[N]([C]([C]=[C])[C]([C]=[C])[C]([C]=[C])),[N]([C])=[N]([C]),[N]([C]=[C]),[N]([C][C]([C]=[C])[C]([C]=[C])),[N]([C][C]([C]=[O])[C]([C]=[O])),[N]([C][C][C]),[N]([C][N](=[C])[N](=[C])),[N]([C][N][N]),[N](t[C]([C])),[N](t[C]),[N]=[N],[N][N],[O-1]([N+1]([C]=[O])),[O-1]([N+1]),[O](=[C]([C])),[O](=[C]([C][C])),[O](=[C]([C][N])),[O](=[C]([C][O])),[O](=[C]),[O](=[N+1]([C][O-1])),[O](=[N+1]),[O]([C](=[C])[C]([C]=[C])),[O]([C]([C]=[C])[C]([C]=[C])),[O]([C]([C]=[O])),[O]([C]),[O]([C][C]([C])),[O]([C][C]([C]=[C])),[O]([C][C]([C]=[O])),[O]([C][C]),[O]([N](=[C])[N](=[C])),[O]([N][N]),[S](=[C]([C])=[C]([C][C])),[S](=[C]([C][C])=[C]([C][C])),[S](=[C]([N][S])),[S](=[C]),[S](=[C]=[C]),[S]([C](=[C])[C](=[C])),[S]([C](=[C])[C]([C]=[C])),[S]([C](=[C][N])[C]([C]=[N])),[S]([C]([C]=[C])[C](=[C][S])),[S]([C]([C]=[C])[C]([C]=[C])),[S]([C]([C]=[C])[C]([N]=[S])),[S]([C][C](=[C][S])=[O]=[O]),[S]([C][C]),[S]([C][C]=[O]=[O]),[S]([N](=[C])[N](=[C])),[S]([N][N]),[Si]([C][C][C]([C]=[C])[C]([C]=[C])),[Si]([C][C][C][C]),[C]([C][C][F])[F],[C]=[C],[C][C],[C][S],[F]([C]([C][C][F])),[C](=[C]([N])[N](=[C])),[C](=[C]([N][S])[N](=[C])[S]([C])),[C](=[C])[C](=[C][Si]),[C](=[C][N])[C](=[C][O]),[C](=[C][N])[S]([C]),[C](=[C][N][S]),[C](=[C][S])[N](=[C]),[C](=[C][Si])[C](=[C][S]),[C]([C](=[C])=[C]([C][C])[F]),[C]([C](=[C])=[C]([C][S])[F]),[C]([C](=[C])=[C]([C][S])[N]([C][C])),[C]([C](=[C])=[C]([C][S])[Si]([C][C][C])),[C]([C](=[C])[C](=[C][O])=[C]([C][C])),[C]([C](=[C])[C]([C]=[N])=[C]([C][C])),[C]([C](=[C])[C]([C]=[N])=[C]([C][S])),[C]([C](=[C])[C]([C][N])=[C]([C])),[C]([C](=[C])[C]([F][F][F])=[C]([C])),[C]([C](=[C])[C](t[C])=[C]([C])),[C]([C](=[C][F])=[C]([C][C])),[C]([C](=[C][F])=[C]([C][S])),[C]([C](=[C][N])),[C]([C](=[C][N])=[C]([C])[O]([C])),[C]([C](=[C][N])=[C]([C][N])[N](=[C])),[C]([C](=[C][N])=[C]([C][S])[N]([C])),[C]([C](=[C][O])=[C]([C])[O]([C])),[C]([C](=[C][O])=[C]([C])[O]),[C]([C](=[C][O])=[C]([C][C])[N]([C][C])),[C]([C](=[C][O])=[C]([C][C])[O]([C])),[C]([C](=[C][O])=[C]([C][O])),[C]([C](=[C][O])=[C]([C][S])[O]([C])),[C]([C](=[C][S])=[C]([C][C])[N]([C][C])),[C]([C](=[C][S])=[C]([C][C])[Si]([C][C][C])),[C]([C](=[C][S])=[C]([C][N])[N](=[N])),[C]([C](=[C][S])=[C]([C][N])[S]([C])),[C]([C](=[C][S])=[C]([C][Si])[S]([C])),[C]([C](=[C][S])[N](=[N])=[N]([N])),[C]([C](=[C][Si])=[C]([C])[S]([C])),[C]([C](=[N][S])=[C]([C])[S]([C])),[C]([C](=[N][S])=[N]([C])[S]([C])),[C]([C]([C])[C](=[C])[C]([C]=[C])),[C]([C]([C])[C]([C])),[C]([C]([C])[C]([C]=[C])),[C]([C]([C])[C]([C]=[C])=[C]([C])),[C]([C]([C])[C]([O])),[C]([C]([C])[O]([C])),[C]([C]([C]=[C])=[C]([C])[Si]([C][C][C])),[C]([C]([C]=[C])=[C]([C][N])[N]([C])),[C]([C]([C]=[C])=[C]([C][N])[S]([C])),[C]([C]([C]=[C])[C](=[C][Si])=[C]([C])),[C]([C]([C]=[C])[C]([C]=[C])=[C]([C][N])),[C]([C]([C]=[C])[C]([C]=[C])=[C]([C][Si])),[C]([C]([C]=[C])[C]([C]=[C])=[O]),[C]([C]([C]=[C])[C]([C]=[C])[C]([C]=[C])[C]([C]=[C])),[C]([C]([C]=[C])[C]([C]=[N])=[N]([N])),[C]([C]([C]=[C])[C]([C]=[O])=[C]([C])),[C]([C]([C]=[C])[C]([C][N])[N](=[C])),[C]([C]([C]=[C])[C]([N]=[O])=[C]([C][C])),[C]([C]([C]=[C])[C]([N]=[O])=[C]([C][N])),[C]([C]([C]=[C])[C](t[C])=[C]([C])),[C]([C]([C]=[C])[C](t[C])=[C]([C][C])),[C]([C]([C]=[C])[F][F][F]),[C]([C]([C]=[C])[N]([C][C])=[O]),[C]([C]([C]=[C])t[C]([Si])),[C]([C]([C]=[N])),[C]([C]([C]=[N])[C](=[C][S])=[C]([C][N])),[C]([C]([C]=[N])[C](=[C][S])=[C]([C][O])),[C]([C]([C]=[N])[C](=[C][S])=[N]([N])),[C]([C]([C][C])[C]([C]=[C])=[C]([C])),[C]([C]([C][C])[C]([C][C][C])),[C]([C]([C][C][C])),[C]([C]([C][C][C])[C](=[C])[C]([C]=[C])),[C]([C]([C][C][C])[C]([C]=[C])),[C]([C]([C][C][O])),[C]([C]([N]=[N])=[C]([C])[S]([C])),[C]([C]([N]=[N])=[C]([C][C])[S]([C])),[C]([C]([N]=[O])[C]([N]=[O])=[C]([C])),[C]([C]([N][S])[N](=[C])[S]([C])),[C]([C]([O])[O]([C])),[C]([C](t[C])=[C]([C])[S]([C])),[C]([C])=[C]([C][Si]),[C]([C])[C]([C]=[C]),[C]([C])[C]([C][C]),[C]([C])[C]([C][C][C]),[C]([C])[C]([O]),[C]([C])t[C]([Si]),[C]([C]=[C]([C][F])[S]([C])),[C]([C]=[C]([C][N])[N](=[C])),[C]([C]=[C]([C][S])[N](=[C])),[C]([C]=[C])[C](=[C][Si]),[C]([C]=[C])[C]([C][N]),[C]([C]=[C])[C]([F][F][F]),[C]([C]=[C])[C]([N]=[O]),[C]([C]=[C])[N](=[N]),[C]([C]=[C])[O],[C]([C]=[C])[Si]([C][C][C]),[C]([C]=[C][Si]),[C]([C]=[N])[N](=[N]),[C]([C][C](=[C])=[C]([C])),[C]([C][C](=[C])=[C]([C][C])),[C]([C][C]([C]=[C])=[C]([C])),[C]([C][C]([C]=[C])=[C]([C][C])),[C]([C][C]([C]=[N])=[N]([C])),[C]([C][C]([C]=[S])=[C]([C][C])),[C]([C][C]),[C]([C][C])=[C]([C][Si]),[C]([C][C])=[N]([N]),[C]([C][C])=[N]([O]),[C]([C][C])=[N]([S]),[C]([C][C])[C]([C][C][C]),[C]([C][C])[N](=[C]),[C]([C][C]=[N]),[C]([C][C][C]([C])[C]([C][C])),[C]([C][C][C])[C]([C]=[C]),[C]([C][C][N]),[C]([C][N])=[N]([N]),[C]([C][N])[S]([C]),[C]([C][N][S]),[C]([C][S])[N](=[C]),[C]([C][Si])=[C]([C][S]),[C]([C]t[C]),[C]([N]([C][C])[N]([C][C])=[O]),[C]([N]([C][C])[O]([C])=[O]),[C]([N]=[N])[C](=[C][S]),[C]([N]=[O])[O]([C]),[C]([N][N])=[O],[C]([N][N]=[O]),[C]([N][O])=[O],[C]([N][O]=[O]),[C]([O]=[O])[N]([C][C]),[C]([Si]([C][C][C])),[C]([Si]),[C](t[C]([C])[Si]([C][C][C])),[C](t[C])[Si]([C][C][C]),[C](t[C][Si]),[C][C](=[C][N]),[C][C]([C]=[N]),[C][C]([C][C][C]),[C][C]([C][C][O]),[C][Si]([C][C][C]),[N](=[C]([C][C])[N](=[C])),[N](=[C]([C][C])[N]([C][N])),[N](=[C]([C][C])[O]([N])),[N](=[C]([C][C])[S]([N])),[N](=[C]([C][N])[N](=[C])),[N](=[C])[N]([C][N]),[N](=[C])[O]([N]),[N](=[C])[S]([N]),[N](=[C][N]),[N](=[C][O]),[N](=[C][S]),[N]([C]([C]=[C])=[C]([C][C])),[N]([C]([C]=[C])=[C]([C][S])),[N]([C]([C]=[C])=[N]([C])),[N]([C]([C]=[C])[C]([C]=[C])),[N]([C]([C]=[C])[C]([C]=[O])[C]([O]=[O])),[N]([C]([C]=[N])=[N]([C])),[N]([C]([C][C])=[C]([C][C])),[N]([C]([C][S])=[C]([C][S])),[N]([C]=[N]),[N]([C][C]([C]=[C])[C]([C]=[O])),[N]([C][C]([C]=[O])[C]([S]=[S])),[N]([C][C]),[N][O],[N][S],[O](=[C]([N][N])),[O](=[C]([N][O])),[O](=[S]([C][C]=[O])),[O](=[S]),[O]([C]([C])[C]([C]=[C])),[O]([C]([C]=[C])),[O]([C][C]([N]=[O])),[O]=[S],[O]=[S]([C][C]=[O]),[S]([C]([C]=[C])[C]([C]=[N])),[S]([C]([C][N])[C]([C]=[N])),[Si]([C][C][C][C](t[C])),[C](=[C]([C])[S]([C])[S]([C])),[C]([C]([C][C])[C]([C]=[C])=[C]([C][S])),[C]([C]([C][C][C])[C]([C]=[C])=[C]([C][C])),[C]([C]([C][F][F])[C]([C][F][F])[F][F]),[C]([C][C])=[S]([C]),[C]([C][C])[C]([C]=[C]),[C]([C][F][F])[F],[F]([C]([C][F][F])),[S]([C]([C]=[C])=[C]([C][C])),[C](=[C]([C])[Si]([C][C][C])[S]([C])),[C](=[C][S])[Si]([C][C][C]),[C](=[C][Si])[S]([C]),[C](=[C][Si][S]),[C]([C](=[C])=[C]([S][S])),[C]([C](=[C])=[C]([Si][S])),[C]([C]([C]=[C])[C]([C]=[O])=[C]([C][S])),[C]([C]([C][C])=[C]([C])),[C]([C]([C][C][C])[C](=[C])=[C]([C])),[C]([C])=[C]([Si][S]),[C]([C]=[C])[C]([C]=[O]),[C]([C]=[C])[N]([C]),[C]([C]=[C])[S](=[C]),[C]([C][C])[C](=[C]),[C]([C][F][F])[C]([C][F][F]),[C]([N]=[O])[N]([C][C]),[C]([S]([C])),[C][S]([C]),[C][Si],[N]([C][C]([C]=[O])[C]([N]=[O])),[S]([C]([C]=[C])[C](=[C][Si])),[S]([C]=[C]),[S]([C][C](=[C][S])),[C]([C][C][F][F])
COC(=O)c1sc2csc(-c3sc4c(c3F)c(OC)c3scc(F)c3c4OC)c2c1F,PC61BM,0.964782991,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,1,0,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,2,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,1,2,0,0,0,0,0,0,0,0,3,0,0,0,2,6,3,0,0,2,6,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,0,0,0,0,0,3,0,0,0,0,0,0,2,1,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,3,0,0,0,0,6,3,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,2,1,3,0,0,0,0,0,0,0,0,2,0,0,2,0,0,4,0,0,0,0,0,0,8,9,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COC(=O)C(C#N)=Cc1cc(C)c(-c2cc(C)c(-c3cc(C)c(-c4cc5cc6sc(-c7sc(-c8sc(-c9sc(C=C(C#N)C(=O)OC)cc9C)cc8C)cc7C)cc6cc5s4)s3)s2)s1,PC61BM,3.186720412,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,2,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,3,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,1,0,0,0,0,0,9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,6,0,3,0,0,0,0,9,0,0,0,0,0,0,0,0,2,0,0,12,0,0,0,1,0,0,0,0,0,2,0,2,0,0,0,0,0,16,0,0,0,0,16,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7,0,0,0,0,0,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,6,0,0,0,0,0,0,0,4,2,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,8,0,0,8,0,0,0,0,0,0,19,29,16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
CC1(C)c2ccccc2-c2ccc(-c3cc4c5cccc6c7cccc8c9cc(-c%10ccc%11c(c%10)C(C)(C)c%10ccccc%10-%11)cc%10c%11cccc%12c%13cccc%14c(c3)c4c3c(c65)c(c78)c(c9%10)c(c%12%11)c3c%13%14)cc21,PC61BM,0.278765207,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10,0,0,0,0,0,0,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,0,0,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,4,6,18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,30,0,0,0,0,0,0,29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9,0,0,0,0,0,0,0,0,0,36,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33,57,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
CN1C(=O)C2=C(c3ccc(-c4ccc5ccccc5c4)s3)N(C)C(=O)C2=C1c1cccs1,PC71BM,1.873709192,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,3,0,0,0,0,1,0,0,0,2,0,0,0,0,1,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,0,0,0,0,3,0,1,0,0,0,0,0,0,0,0,0,11,0,0,0,1,0,0,2,0,0,0,0,0,0,0,0,2,0,3,0,0,2,0,3,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,5,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,6,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,2,0,0,0,0,0,0,11,14,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
CC1(C)c2ccccc2-c2ccc(N(c3ccc4cc(C=Cc5ccc(C=C(C#N)C(=O)O)s5)sc4c3)c3ccc4c(c3)C(C)(C)c3ccccc3-4)cc21,TiO2,3.07679886,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,3,0,3,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,3,0,3,7,0,0,0,0,3,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,1,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,1,0,0,4,3,10,0,0,3,0,4,0,0,0,0,0,0,0,0,1,0,0,23,0,0,0,1,0,0,6,0,0,1,0,1,0,0,0,3,0,4,0,0,3,0,4,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,3,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,20,32,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COc1c(OC)c(-c2ccc(-c3ccc4c(c3)C(C)(C)c3ccccc3-4)s2)c2nsnc2c1-c1cccs1,PC71BM,1.652154252,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,5,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,2,0,0,0,0,4,0,0,0,0,0,0,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,2,1,5,0,0,0,0,3,0,1,0,0,0,0,0,0,0,0,0,11,0,0,0,3,0,0,3,2,0,0,0,0,0,0,0,0,2,3,0,0,0,2,3,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,7,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,4,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,1,0,0,1,0,0,2,0,1,1,0,0,0,12,20,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COc1cccc(-c2nc3c(-c4cccs4)ccc(-c4ccc(-c5cc6c(s5)c(-c5ccc(C)s5)c5ccsc5c6-c5ccc(C)s5)s4)c3nc2-c2cccc(OC)c2)c1,PC71BM,1.291888676,0,1,0,0,0,0,0,0,1,0,1,2,0,0,1,0,0,6,2,0,3,2,3,0,1,1,2,1,0,1,1,1,1,2,0,1,0,0,1,1,0,1,0,0,0,0,2,0,3,2,1,5,0,0,0,0,1,2,0,3,0,2,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,2,0,0,0,1,0,0,0,1,0,2,0,0,1,1,1,0,1,0,0,1,0,2,2,2,0,0,0,0,2,0,1,0,0,0,0,0,1,0,0,0,6,1,0,2,0,0,2,2,1,0,1,0,0,1,0,0,0,0,0,0,0,0,2,1,2,0,3,1,2,1,1,0,2,1,0,1,0,1,0,0,0,0,0,0,2,0,0,0,1,0,4,0,0,0,0,2,2,2,0,1,1,0,0,1,0,1,0,1,1,2,1,1,1,0,1,0,0,0,0,0,1,2,1,0,0,0,0,1,4,0,0,0,1,0,0,0,0,1,0,0,4,1,5,1,0,2,2,3,0,1,0,0,0,0,0,0,1,1,0,13,1,2,1,3,0,0,1,2,0,1,0,1,2,0,2,2,2,3,2,0,2,2,3,1,1,0,0,0,0,2,1,1,0,1,1,0,0,0,0,0,0,0,1,1,2,2,2,1,2,1,0,2,5,0,2,0,2,1,2,3,0,0,0,0,0,2,0,0,2,0,0,1,1,1,2,0,1,1,0,0,1,0,0,0,0,0,0,0,2,2,0,0,1,0,0,0,0,0,0,0,0,2,1,2,1,2,0,1,2,0,3,1,0,1,2,0,0,0,1,2,2,0,0,0,0,0,0,0,1,0,1,0,1,1,1,1,0,0,1,1,0,0,0,0,0,0,2,1,1,0,0,0,0,1,1,0,2,1,2,1,1,0,1,0,0,1,0,1,0,0,1,0,0,2,0,1,1,0,0,0,12,16,4,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,2,2,0,2,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,2,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,2,2,0,0,2,2,0,2,2,2,0,0,0,0,0,0,0,0,2,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COc1c2ccsc2c(OC)c2cc(-c3ccc(-c4c5nonc5c(-c5cccs5)c(OC)c4OC)s3)sc21,PC61BM,2.154761948,1,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,1,1,0,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,2,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,2,0,0,0,0,0,0,0,0,0,6,0,0,1,3,0,0,0,2,0,0,0,0,0,0,0,0,4,6,0,0,0,4,6,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,1,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,4,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,8,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,4,1,1,0,0,0,0,0,0,2,0,0,2,0,0,4,0,0,0,0,0,0,11,14,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
C[Si]1(C)c2ccsc2-c2sc(-c3cccc4nsnc43)cc21,PC71BM,1.500288032,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,5,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,3,0,0,0,0,3,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,2,0,1,1,1,1,0,6,8,4,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0
CN1C(=O)C2=C(c3ccc(-c4cc5ccccc5c5ccccc45)s3)N(C)C(=O)C2=C1c1ccc(-c2cc3ccccc3c3ccccc23)s1,PC71BM,1.769331084,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,0,0,8,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,10,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,22,0,0,0,2,0,0,9,0,0,0,0,0,0,0,0,2,0,4,0,0,2,0,4,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,12,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,6,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,20,27,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cc1ccc(-c2csc(-c3cc(-c4ccc(C)s4)c(-c4ccc(C5=C6C(=O)N(C)C(c7cccs7)=C6C(=O)N5C)s4)s3)c2)s1,PC71BM,1.674758889,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,4,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,2,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,3,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,9,0,1,0,0,0,0,0,0,0,2,0,10,0,0,0,2,0,0,1,0,0,0,0,0,0,0,0,2,0,10,0,0,2,0,10,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,1,0,1,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,6,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,4,0,0,6,0,0,0,0,0,0,14,17,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cc1ccc(-c2ccc(-c3c4cc(-c5cc(C)c(-c6ccc(-c7sc(C=C8SC(=S)N(C)C8=O)cc7C)s6)s5)sc4c(-c4ccc(-c5ccc(C)s5)s4)c4cc(-c5cc(C)c(-c6ccc(-c7sc(C=C8SC(=S)N(C)C8=O)cc7C)s6)s5)sc43)s2)s1,PC71BM,2.584684796,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,2,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,12,0,0,4,0,0,2,0,0,0,1,2,0,0,0,0,0,0,0,0,0,0,4,0,0,0,2,0,2,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,20,0,0,0,0,0,0,0,0,0,2,0,20,0,0,0,4,0,0,1,0,0,0,0,0,0,0,0,0,0,26,0,0,0,0,26,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,6,0,0,0,0,0,8,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,2,2,0,2,0,2,2,0,2,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2,2,2,4,0,0,0,0,6,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,12,2,0,14,0,0,0,0,0,0,27,35,28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cc1cc(C=C2C(=O)c3ccccc3C2=O)sc1-c1cc(C)c(-c2cc(C)c(-c3ccc(-c4sc(-c5sc(C6=S=C(C=C7C(=O)c8ccccc8C7=O)C=C6C)cc5C)cc4C)s3)s2)s1,PC61BM,2.8773311,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,0,0,0,0,1,0,5,0,2,0,0,0,0,0,0,0,0,0,0,0,0,5,0,1,0,0,0,0,4,0,0,0,1,4,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,1,0,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,1,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,2,7,0,0,0,0,7,0,0,0,0,0,0,0,0,0,0,0,18,0,0,0,0,0,0,2,0,1,0,0,0,0,0,0,0,0,12,0,0,0,0,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,5,0,0,0,4,2,12,4,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,2,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,6,0,0,6,0,0,0,0,0,0,21,36,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,0,0,0,0,0,0,0,0,0,0,0
CC1(C)c2ccccc2-c2ccc(-c3ccc(-c4ccc(-c5cccs5)c5c4=NC(c4ccccc4)C(c4ccccc4)N=5)s3)cc21,PC61BM,3.272070959,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,10,0,0,0,0,0,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,8,0,0,0,0,8,0,0,0,0,0,0,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,3,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,2,5,9,0,0,0,0,3,0,1,0,0,0,0,0,0,0,0,0,23,0,0,0,3,0,0,3,2,0,0,0,0,0,0,0,0,0,3,0,0,0,0,3,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,9,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,2,0,0,0,0,0,0,18,29,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COc1ccc(N(c2ccc(OC)cc2)c2ccc3c(c2)C(C)(C)c2c-3c3c(c4c2-c2ccc(N(c5ccc(OC)cc5)c5ccc(OC)cc5)cc2C4(C)C)-c2ccc(-c4ccc(C=C(C#N)C(=O)O)s4)cc2C3(C)C)cc1,TiO2,1.427153804,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,6,4,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,4,1,4,0,0,0,0,6,4,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,2,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,1,0,0,6,4,8,0,0,6,4,2,0,0,0,0,0,0,0,0,1,0,0,28,0,0,0,1,0,0,9,0,0,1,0,1,0,0,0,6,4,2,0,0,6,4,2,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,14,0,0,0,3,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,4,4,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,6,0,0,9,4,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,1,1,0,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,4,0,4,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,27,44,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
c1csc(-c2cc(-c3cccs3)c(-c3cccs3)s2)c1,PC61BM,0.13399535,1,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,1,0,0,0,0,3,0,0,0,0,0,0,0,0,3,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,3,0,0,0,0,0,0,0,0,0,7,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,5,0,0,0,0,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,1,0,0,4,0,0,0,0,0,0,8,7,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cc1ccsc1-c1sc(-c2sc(-c3ccc4c(c3)C(C)(C)c3ccccc3-4)cc2C)c2nc3c4ccccc4c4ccccc4c3nc21,PC61BM,2.114221676,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,7,0,0,0,0,0,0,3,0,0,0,0,1,0,0,1,0,0,0,0,0,1,2,0,0,0,0,0,0,6,0,0,0,0,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,1,1,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,4,3,9,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,17,0,0,0,1,0,0,6,2,0,0,0,0,0,0,2,0,0,5,0,0,2,0,5,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,11,0,0,0,1,0,1,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,2,0,0,3,0,0,0,0,0,0,18,29,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
N#CC(=Cc1ccc(C(C#N)=Cc2ccc(N(c3ccccc3)c3ccccc3)cc2)s1)C(=O)O,TiO2,2.846923296,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,3,0,1,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,3,0,1,1,0,0,0,0,3,0,0,2,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,5,3,0,0,3,0,2,0,0,0,0,0,0,0,0,2,0,0,18,0,0,0,1,0,0,0,0,0,1,0,2,0,0,0,3,0,2,0,0,3,0,2,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,3,0,0,1,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,2,2,0,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,13,16,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
C[Si]1(C)c2ccccc2-c2ccc(-c3ccc(-c4ccc(-c5cccs5)c5nsnc54)s3)cc21,PC61BM,2.111573676,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,2,0,0,0,0,5,0,0,0,0,0,0,0,3,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,0,0,0,0,3,0,1,0,0,0,0,0,0,0,0,0,13,0,0,0,3,0,0,1,2,0,0,0,0,0,0,0,0,0,3,0,0,0,0,3,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,2,0,1,1,1,1,0,12,16,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0
Cc1ccc(-c2ccc(-c3ncc(-c4cc5c(s4)-c4sc(-c6cnc(-c7ccc(-c8ccc(C)s8)s7)c7nsnc76)cc4[Si]5(C)C)c4nsnc43)s2)s1,PC71BM,2.581733649,0,1,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2,0,0,0,2,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,10,0,0,0,0,0,0,0,0,0,2,0,10,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,0,12,0,0,0,0,12,2,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,2,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,6,0,2,2,1,1,0,14,21,12,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,4,0,0,6,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,2,0,0,0,4,0,0,0,4,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0
Cn1c2ccccc2c2ccc(-c3ccc(-c4cnc(-c5cccs5)c5nccnc45)s3)cc21,PC61BM,2.034234364,1,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,5,0,0,0,0,0,0,1,0,0,3,0,1,0,3,0,0,0,0,0,0,1,0,0,0,0,0,0,0,2,0,0,0,0,3,0,0,0,0,1,0,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,0,0,2,0,3,0,1,0,0,0,0,0,0,0,0,0,11,0,2,0,2,0,0,1,1,0,0,0,0,0,0,0,2,0,3,0,0,2,0,3,1,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,3,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,6,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,3,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,2,0,0,0,0,0,0,12,15,4,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cc1ccc(-c2c3cc(-c4ccc(-c5sc(-c6cccs6)c6c5C(=O)c5c(C)sc(C)c5C6=O)s4)sc3c(-c3ccc(C)s3)c3ccsc32)s1,PC71B,1.355760188,0,1,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,2,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,4,0,0,2,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,8,0,2,0,0,0,0,0,0,0,2,2,10,0,0,0,4,0,0,3,0,0,0,0,0,0,0,0,0,0,14,0,0,0,0,14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,6,0,0,0,2,0,8,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,6,0,0,8,0,0,0,0,0,0,17,24,16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0
COc1ccc(N(c2ccc(OC)cc2)c2ccc(-c3sc(C=C(C#N)C(=O)O)c4c3OCCO4)cc2)cc1,TiO2,1.122357058,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,3,2,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,3,2,0,1,0,0,0,0,3,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,3,2,0,0,3,2,0,0,0,0,0,0,0,2,0,1,0,0,13,0,0,0,1,0,0,0,0,0,1,0,1,0,0,0,3,4,2,0,0,3,4,2,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,2,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,3,0,0,9,2,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,2,0,4,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,12,15,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cc1cc(C=C2C(=O)N(C)C(=O)N(C)C2=O)sc1-c1cc(C)c(-c2cc(C)c(-c3ccc(-c4sc(-c5sc(C6=S=C(C=C7C(=O)N(C)C(=O)N(C)C7=O)C=C6C)cc5C)cc4C)s3)s2)s1,PC61BM,3.5438691,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,5,0,2,0,0,0,0,0,0,0,0,0,0,0,0,5,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,1,0,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,3,0,0,0,0,7,0,0,0,0,0,0,0,0,0,0,0,10,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,12,0,0,0,0,12,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,5,0,0,0,0,2,8,0,2,0,0,0,0,0,0,0,0,0,0,4,0,0,4,0,0,0,0,0,0,0,0,4,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,2,0,6,0,0,0,0,12,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,4,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,6,0,0,6,0,0,0,0,0,0,15,26,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,4,0,0,0,0
C=Cc1ccc2c3ccccc3n(-c3ccc(OC)cc3)c2c1,PC61BM,1.60714E-05,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,4,0,0,1,1,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,1,1,0,3,0,0,0,0,2,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,0,0,3,1,0,0,0,0,0,0,0,0,0,0,0,0,12,0,2,0,0,0,0,1,0,0,0,0,0,0,0,0,3,1,0,0,0,3,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,3,0,0,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10,11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cc1nc(-c2nc(C)c(-c3ccc(-c4ccc5c(c4)C(C)(C)c4ccccc4-5)s3)s2)sc1-c1cccs1,C60,0.993434517,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,5,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,2,0,0,0,0,0,1,2,0,0,0,0,4,0,0,0,0,0,0,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,4,1,5,0,0,0,0,3,0,1,0,0,0,0,0,0,0,0,0,11,0,0,0,1,0,0,3,0,0,0,0,0,0,0,2,0,0,5,0,0,2,0,5,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,0,0,0,1,0,1,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,4,0,0,0,0,0,0,12,19,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cn1c2ccccc2c2cc(-c3cc4c(s3)-c3sc(C=C(C#N)C(=O)O)cc3C4(C)C)ccc21,TiO2,1.758089778,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,1,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,2,0,0,0,1,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,1,1,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,1,0,0,2,1,4,0,0,2,0,2,0,0,0,0,0,0,0,0,1,0,0,10,0,2,0,1,0,0,1,0,0,1,0,1,0,0,0,2,0,4,0,0,2,0,4,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,6,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,3,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,1,0,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,11,18,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COC(=O)c1cc2c(csc2-c2cc3c(s2)c(OC)c2ccsc2c3OC)s1,PC71BM,0.816697207,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,3,0,0,0,0,2,0,0,0,0,0,0,1,0,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,1,0,0,0,0,0,0,0,0,0,3,0,0,1,2,0,0,0,0,0,0,0,0,0,0,0,0,2,6,0,0,0,2,6,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,6,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,2,1,3,0,0,0,0,0,0,0,0,2,0,0,2,0,0,4,0,0,0,0,0,0,8,9,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COc1ccc(N(c2ccc(OC)cc2)c2ccc(C3c4ccccc4-c4ccc(-c5ccc(-c6c7nsnc7c(-c7cccs7)c7nc(-c8ccccc8)c(-c8ccccc8)nc76)s5)cc43)cc2)cc1,PC61BM,2.95840334,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,12,0,0,3,2,0,0,4,0,0,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,8,0,3,2,0,7,0,0,0,0,3,2,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,3,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,3,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,8,0,0,3,2,3,0,1,0,0,0,0,0,0,0,0,0,33,0,0,0,3,0,0,3,4,0,0,0,0,0,0,2,3,2,3,0,0,5,2,3,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,10,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,5,0,0,4,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,2,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,1,0,0,1,0,0,2,0,1,1,0,0,0,27,37,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COc1c2sc(-c3ccc(C4=C5C(=O)N(C)C(c6cccs6)=C5C(=O)N4C)s3)cc2cc2c1cc1cc(-c3ccc(C4=C5C(=O)N(C)C(c6cccs6)=C5C(=O)N4C)s3)sc1c2OC,PC61BM,2.571202895,1,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,4,0,0,0,0,2,0,0,0,4,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,8,0,2,0,0,0,0,0,0,0,0,0,12,0,0,2,2,0,0,2,0,0,0,0,0,0,0,0,4,2,10,0,0,4,2,10,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,1,0,4,0,0,0,0,0,0,0,8,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,4,0,2,0,0,0,0,0,0,4,0,0,4,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,12,4,0,4,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,4,0,4,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,2,0,0,4,0,0,6,0,0,0,0,0,0,19,24,12,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cn1c2ccccc2c2ccc(-c3ccc(-c4cnc(-c5cccs5)c5nonc54)s3)cc21,PC61BM,3.660110176,1,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,5,0,0,0,0,0,0,1,0,0,1,0,1,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,2,0,0,0,0,3,0,0,0,0,1,0,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,0,0,2,0,3,0,1,0,0,0,0,0,0,0,0,0,11,0,2,0,2,0,0,1,1,0,0,0,0,0,0,0,2,0,3,0,0,2,0,3,1,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,4,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,1,0,0,2,0,0,0,0,0,0,11,15,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COC(=O)C(C#N)=Cc1cc(C)c(-c2ccc(-c3sc(-c4cc5c(s4)-c4sc(-c6cc(C)c(-c7ccc(C8=S=C(C=C(C#N)C(=O)OC)C=C8C)s7)s6)cc4[Si]5(C)C)cc3C)s2)s1,PC61BM,2.998839294,1,0,0,0,0,0,0,1,1,0,0,2,0,0,0,0,0,1,0,0,3,1,4,0,2,1,2,0,1,1,1,0,0,2,1,1,1,0,1,1,2,1,0,0,0,0,1,0,3,0,4,1,0,0,0,0,3,3,0,7,1,0,1,1,1,0,1,0,0,0,1,0,0,0,1,3,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,3,0,2,2,0,0,0,0,0,0,1,0,1,1,0,0,0,0,2,0,1,2,2,1,2,0,1,0,0,0,2,0,0,0,0,0,0,2,0,2,0,0,0,2,3,0,0,1,2,2,0,0,1,1,0,1,0,1,1,0,0,0,0,0,0,0,0,1,0,0,1,4,0,0,0,0,0,2,1,0,0,0,0,2,1,0,4,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,2,0,0,1,2,1,0,0,0,0,0,0,0,1,1,0,2,2,1,1,1,0,3,3,1,1,1,0,0,0,0,0,0,4,0,0,5,0,0,1,1,0,0,1,1,1,1,0,4,2,0,0,3,4,3,2,0,3,4,3,0,1,2,2,0,0,2,1,2,0,2,0,0,0,0,0,0,0,1,1,1,2,3,2,0,2,0,0,2,3,0,2,0,1,0,1,0,0,0,0,0,0,2,0,0,2,0,1,0,1,1,0,2,4,2,0,0,2,0,0,0,1,0,0,0,4,4,0,0,0,0,0,0,0,0,0,0,0,2,2,2,0,2,0,0,2,0,3,2,0,8,4,0,0,0,4,2,2,0,0,0,0,0,0,0,0,2,1,0,2,0,0,1,0,0,4,4,0,0,0,0,0,0,2,1,2,0,0,1,1,1,1,0,4,2,4,1,1,0,1,0,0,1,0,1,2,0,1,0,0,2,0,1,1,1,1,0,6,12,4,0,0,2,2,2,2,2,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,2,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,2,0,0,0,0,2,0,0,0,2,0,0,0,2,0,0,0,2,0,0,2,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,2,0,0,2,2,0,4,0,0,0,0,0,0,0,0,2,2,0,0,2,0,2,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,2,2,2,0,0,2,2,0,0,2,2,0,2,2,0,0,0,0,0,0,0,0,0,2,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0
Cc1ccc(C2(c3ccc(C)cc3)c3ccsc3-c3cc4c(cc32)-c2sc(-c3ccc(-c5cccs5)s3)cc2C4(c2ccc(C)cc2)c2ccc(C)cc2)cc1,PC71BM,0.372536402,0,1,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,12,0,0,0,0,2,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,8,0,0,0,0,0,0,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,8,0,0,0,2,2,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,1,0,0,0,0,0,0,0,0,0,0,0,4,4,10,0,0,0,0,4,0,2,0,0,0,0,0,0,0,0,0,24,0,0,0,2,0,0,1,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,2,0,0,0,0,0,14,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,4,0,0,0,0,0,0,23,35,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
N#CC(C#N)=Cc1ccc(-c2ccc(N(c3ccc(-c4ccc(C=C(C#N)C#N)s4)cc3)c3ccc(-c4ccc(C=C(C#N)C#N)s4)cc3)cc2)s1,PC61BM,4.166262981,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,3,0,3,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,3,3,0,0,0,0,3,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,3,6,0,0,3,0,6,0,0,0,0,0,0,0,0,6,0,0,21,0,0,0,3,0,0,0,0,0,0,0,6,0,0,0,3,0,6,0,0,3,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,6,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,3,0,0,0,0,0,0,18,24,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cc1cc(-c2ccc(-c3cc(C)c(-c4cccs4)s3)c3nsnc32)sc1-c1cccs1,PC61BM,2.10854306,1,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,4,0,2,0,0,0,0,0,0,0,0,0,8,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,0,6,0,0,0,0,6,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,4,0,1,1,0,0,0,10,14,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
CSc1ccc(-c2ccc(-c3csc(-c4cc(-c5ccc(-c6ccc(SC)s6)s5)sc4-c4sc(-c5ccc(-c6ccc(SC)s6)s5)cc4-c4ccc(-c5ccc(-c6ccc(SC)s6)s5)s4)c3)s2)s1,PC61BM,0.800686118,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,9,0,0,0,0,0,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,1,8,0,0,8,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17,0,0,4,0,0,0,0,0,0,0,0,21,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,19,0,0,0,0,19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,1,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,4,7,0,0,16,0,0,0,0,0,0,24,23,32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,4,4,0,0,0,0,4,0
COc1c2ccsc2c(OC)c2cc(-c3cc(C)c(-c4nc5sc(-c6sccc6C)nc5s4)s3)sc21,PC61BM,1.187510594,1,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,2,0,0,0,0,0,0,1,0,2,1,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,2,0,1,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,1,2,0,1,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,4,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,2,6,0,0,0,2,6,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,2,0,0,0,0,0,0,0,0,1,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,2,0,0,4,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,2,2,0,2,0,0,6,0,0,0,0,0,0,10,12,12,0,0,2,0,0,2,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
C=Cc1sccc1C(=O)OC,PC61BM,2.60896E-09,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,3,3,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COc1c2ccsc2c(OC)c2cc(-c3sc(-c4ccc(-c5cc(C)cs5)c5nsnc54)cc3C)sc21,PC71BM,2.142364991,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,4,0,0,0,0,2,0,0,0,0,0,0,1,0,2,1,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,1,3,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,3,0,1,0,0,0,0,0,0,0,0,0,6,0,0,1,3,0,0,0,2,0,0,0,0,0,0,0,0,2,6,0,0,0,2,6,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,2,0,1,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,4,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,2,0,0,2,0,0,4,0,1,1,0,0,0,11,16,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COC(=O)c1sc2c(-c3ccc(-c4cc5c(s4)c(-c4ccc(C)s4)c4ccsc4c5-c4ccc(C)s4)s3)sc(-c3cccs3)c2c1F,PC71BM,1.449504686,0,1,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,2,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,4,0,0,1,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,1,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,2,0,0,0,0,0,0,8,0,2,0,0,0,0,0,0,0,2,0,10,1,0,0,5,0,0,1,0,0,0,0,0,1,0,0,0,0,14,1,0,0,0,14,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,3,0,0,0,0,0,5,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,2,0,0,0,1,0,0,0,0,2,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2,0,0,6,0,0,8,0,0,0,0,0,0,16,19,16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
N#CC(=Cc1ccc(-c2cc(-c3ccc(-c4ccc(N(c5ccccc5)c5ccccc5)cc4)s3)c(-c3ccc(-c4ccc(N(c5ccccc5)c5ccccc5)cc4)s3)s2)s1)C(=O)O,TiO2,2.597399838,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13,0,0,6,0,1,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,12,0,6,0,1,2,0,0,0,0,6,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,3,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,10,3,0,0,6,0,7,0,0,0,0,0,0,0,0,1,0,0,36,0,0,0,3,0,0,0,0,0,1,0,1,0,0,0,6,0,8,0,0,6,0,8,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,6,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,1,1,0,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,4,0,0,0,0,0,0,27,30,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cc1csc(-c2sc(-c3ccc(-c4cc(C)c(-c5cc(C)c(-c6ccc7c8cc9c(cc8n(C)c7c6)c6ccccc6n9C)s5)s4)c4nsnc43)cc2C)c1,PC61BM,1.498393847,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,4,0,0,1,0,0,0,6,0,0,0,0,1,0,0,0,0,0,0,0,0,1,2,0,0,0,0,0,0,2,0,0,0,0,5,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,3,0,2,0,1,2,0,0,4,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,1,6,0,0,3,0,4,0,0,0,0,0,0,0,0,0,0,0,15,0,3,0,3,0,0,2,2,0,0,0,0,0,0,0,4,0,7,0,0,4,0,7,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,3,0,1,0,0,0,11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,4,0,0,0,0,6,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,0,0,4,0,1,1,0,0,0,19,28,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cc1ccsc1-c1ccc(-c2sc(-c3nc(C)c(-c4ccc(C5=S=C(c6cc7c(s6)-c6sccc6[Si]7(C)C)C=C5C)s4)s3)nc2C)s1,PC71BM,0.884150362,0,1,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,1,0,1,0,0,2,0,0,0,0,0,0,0,0,2,4,0,2,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,1,0,0,0,0,5,0,2,0,0,0,0,0,0,0,0,0,8,0,0,0,0,0,0,0,0,1,0,0,0,0,0,2,0,0,10,0,0,2,0,10,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,2,2,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,2,0,0,3,0,0,7,0,0,0,1,1,0,13,18,14,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0
Cc1ccc(-c2nc3cccc(-c4ccc(-c5ccc6c(c5)C(C)(C)c5cc(-c7cccs7)ccc5-6)s4)c3nc2-c2ccc(C)s2)s1,PC71BM,0.78023302,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,7,0,0,0,0,0,0,3,0,0,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,4,0,0,0,0,1,0,0,7,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,2,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,4,1,6,0,0,1,0,7,0,1,0,0,0,0,0,0,0,2,0,17,0,0,0,3,0,0,3,0,0,0,0,0,0,0,2,0,0,7,0,0,2,0,7,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,2,0,0,7,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,0,0,4,0,0,0,0,0,0,17,26,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
N#CC(C#N)=Cc1ccc(-c2ccc(N(c3ccc(-c4ccc(C=Cc5cccs5)s4)cc3)c3ccc(-c4ccc(C=Cc5cccs5)s4)cc3)cc2)s1,PC61BM,3.145799249,1,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,8,0,0,3,0,5,0,3,0,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,3,0,5,3,0,0,0,0,3,0,0,8,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,5,4,0,0,3,0,8,0,2,0,0,0,0,0,0,2,0,0,27,0,0,0,3,0,0,0,0,0,0,0,2,0,0,0,3,0,8,0,0,3,0,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,3,0,0,5,0,0,0,0,0,0,22,24,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
CN1C(=O)C2=C(c3ccc(-c4ccc(C(F)(F)F)cc4)s3)N(C)C(=O)C2=C1c1ccc(-c2ccc(C(F)(F)F)cc2)s1,C60,3.859781458,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,4,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,12,0,0,0,2,0,0,1,0,0,0,0,0,0,0,0,2,0,4,0,0,2,0,4,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,6,0,6,2,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,12,17,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cc1csc(-c2nc3sc(-c4cc(C)c(-c5cc6c(s5)-c5sccc5[Si]6(C)C)s4)nc3s2)c1,PC71BM,1.029855576,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,2,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2,0,0,0,0,0,0,1,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,3,0,1,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,6,0,0,2,2,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,2,0,0,6,0,0,0,1,1,0,9,10,12,0,0,2,2,0,2,2,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0
CC1(C)c2ccccc2-c2ccc(-c3ccc(-c4ccc(C5=C(c6ccccc6)C(c6ccccc6)=C(c6ccc(-c7cccs7)s6)[Si]5(C)C)s4)s3)cc21,PC61BM,0.58074952,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,11,0,0,0,0,0,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,1,2,0,0,0,0,0,0,8,0,0,0,0,6,0,0,0,0,0,0,0,7,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,2,5,7,0,0,0,0,7,0,1,0,0,0,0,0,0,0,0,0,25,0,0,0,1,0,0,6,0,0,0,0,0,0,0,0,0,0,7,0,0,0,0,7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,0,0,4,0,0,0,1,1,0,22,29,8,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0
COc1c2ccsc2c(OC)c2c1=S=C(c1cc(C)c(-c3sc(-c4nc(C)c(-c5sccc5C)s4)nc3C)s1)C=2,PC71BM,0.839454582,0,1,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,1,0,0,2,0,0,0,0,0,0,0,1,2,2,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,1,1,0,1,0,0,2,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,1,0,0,0,0,1,0,2,0,0,0,0,0,0,0,0,0,4,0,0,1,1,0,0,0,0,1,0,0,0,0,0,2,0,2,6,0,0,2,2,6,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,0,0,0,0,2,4,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,1,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,2,0,0,0,0,2,0,0,4,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,1,0,0,1,0,2,0,0,1,0,0,5,0,0,0,0,0,0,10,16,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COc1ccc(-c2nc3c(-c4cccs4)ccc(-c4ccc(-c5ccc6c(c5)C(C)(C)c5ccccc5-6)s4)c3nc2-c2ccc(OC)cc2)cc1,PC61BM,0.863553234,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,7,0,0,0,2,0,0,5,0,0,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,2,0,0,2,0,6,0,0,0,0,0,2,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,2,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,3,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,2,4,7,0,0,0,2,3,0,1,0,0,0,0,0,0,0,0,0,21,0,0,0,3,0,0,3,2,0,0,0,0,0,0,2,0,2,3,0,0,2,2,3,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,9,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,4,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,1,0,0,1,0,0,2,0,0,0,0,0,0,19,28,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
CC(=O)c1cc2csc(-c3cc4c(s3)c(-c3ccc(C)s3)c3ccsc3c4-c3ccc(C)s3)c2s1,PC71BM,0.736965774,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2,0,0,0,0,0,0,3,0,0,0,0,2,0,0,0,0,0,0,0,0,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,2,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,6,0,1,0,0,0,0,0,0,0,2,0,7,0,0,0,5,0,0,1,0,0,0,0,0,0,0,0,0,0,10,0,0,0,0,10,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,2,0,1,0,1,0,5,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,2,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,4,0,0,6,0,0,0,0,0,0,12,16,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
CC(=O)c1cc2c(csc2-c2cc3c(s2)c2sccc2c(C)c3C)s1,PC71BM,0.857117109,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,3,0,0,0,0,2,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,2,0,1,0,0,0,0,0,0,0,0,0,3,0,0,0,1,0,0,2,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,6,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,3,0,0,0,1,0,5,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,4,0,0,0,0,0,0,8,12,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COc1c(OC)c(-c2cc3sc(-c4cc5c(s4)c(-c4ccc(C)s4)c4ccsc4c5-c4ccc(C)s4)cc3s2)c2nsnc2c1-c1cc2sccc2s1,PC71BM,1.944927408,0,1,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,4,0,2,0,0,0,0,2,0,0,0,0,0,1,0,0,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,0,3,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,2,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,8,0,2,0,0,0,0,0,0,0,2,0,10,0,0,0,6,0,0,1,2,0,0,0,0,0,0,0,0,2,14,0,0,0,2,14,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,2,2,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,4,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,2,0,0,6,0,0,8,0,1,1,0,0,0,17,22,16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COc1csc2c1C(C)(C)c1cc(-c3scc4c3C(=O)N(C)C4=O)sc1-2,PC61BM,0.621752852,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,2,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,4,0,0,0,1,4,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,1,0,0,0,4,0,0,0,1,0,1,0,0,0,0,0,0,2,0,0,2,0,0,1,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,3,1,0,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,2,0,0,1,0,0,3,0,0,0,0,0,0,6,11,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
CN1C(=O)C2=C(c3ccc(-c4ccccc4)s3)N(C)C(=O)C2=C1c1cccs1,PC71BM,1.782371288,0,1,0,0,0,0,0,0,2,0,0,1,0,0,0,0,0,4,0,0,0,2,2,0,2,1,1,0,0,2,0,0,1,2,0,0,1,1,2,2,2,1,0,0,0,1,2,0,0,2,2,4,0,0,0,0,2,2,0,4,0,0,0,0,1,0,2,0,0,1,0,0,0,0,1,1,1,2,1,0,0,1,0,0,0,1,0,2,0,0,1,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,2,0,0,1,0,0,0,1,2,2,2,0,2,0,1,1,0,0,0,0,0,2,1,0,0,0,0,0,1,0,2,0,0,0,2,6,0,0,4,2,2,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,1,1,0,1,0,2,0,0,0,0,2,0,2,0,2,0,0,0,0,0,0,1,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,2,1,0,0,0,0,0,0,0,0,0,0,0,2,4,4,0,0,2,2,2,0,2,0,0,0,0,0,0,0,2,0,4,0,0,1,1,0,0,1,2,1,0,0,0,0,0,2,2,2,6,0,0,2,2,6,0,1,2,2,0,0,2,0,0,0,1,0,0,0,0,0,0,0,0,1,0,2,1,2,0,1,2,0,2,2,0,2,0,2,0,2,0,0,2,0,2,0,2,0,2,2,0,1,0,0,0,0,2,0,2,0,0,2,0,0,0,0,0,1,0,2,2,0,0,0,0,0,0,0,0,0,0,0,2,2,2,2,2,0,0,6,0,2,2,0,4,2,0,0,0,0,0,6,0,0,0,0,0,0,1,0,0,0,1,2,1,1,2,0,0,0,0,1,1,0,0,0,0,2,0,2,0,0,0,0,0,0,0,2,0,2,0,0,0,1,0,0,1,0,2,0,0,2,0,0,6,0,1,1,1,1,0,8,11,12,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,0,2,0,0,2,2,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,2,2,0,0,0,0,0,0,0,4,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,2,0,0,2,2,0,0,2,2,2,4,0,0,0,0,0,0,0,0,0,2,0,0,2,0,8,0,2,2,2,2,2,0,0,0,2,0,0,0,0,0,0,2,2,0,0,0,2,0,4,0,2,0,0,0,2,2,0,0,2,2,0,2,2,2,0,0,0,2,0,2,2,2,0,0,0,2,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,6,6,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0
CC1(C)c2ccccc2-c2ccc(-c3ccc(N(c4ccccc4)c4ccc(C=Cc5ccc(C=C(C#N)C#N)s5)cc4)cc3)cc21,PC61BM,3.244316469,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,3,0,2,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,0,3,0,2,6,0,0,0,0,3,0,0,2,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,1,2,6,8,0,0,3,0,2,0,0,0,0,0,0,0,0,2,0,0,25,0,0,0,0,0,0,4,0,0,0,0,2,0,0,0,3,0,2,0,0,3,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,19,27,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cc1ccsc1-c1ccc(-c2sc(-c3ccc4c(c3)N(C)C(=O)C4=C3c4ccccc4N(C)C3=O)cc2C)s1,PC71BM,2.684988043,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,1,2,0,0,0,0,0,0,2,0,0,0,0,3,0,0,0,0,1,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,1,0,0,1,0,0,1,0,0,0,0,1,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,3,0,0,2,0,3,0,1,0,0,0,0,0,0,0,0,0,11,0,2,0,1,0,0,2,0,0,0,0,0,0,0,0,2,0,5,0,0,2,0,5,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,2,0,0,0,0,0,7,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,6,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,2,0,0,3,0,0,0,0,0,0,13,18,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
CC1(C)c2ccsc2-c2sc(-c3cccc4nsnc43)cc21,PC71BM,1.537843519,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,2,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,2,1,1,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,5,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,3,0,0,0,0,3,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,3,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,2,0,1,1,0,0,0,6,12,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COc1ccc(C#Cc2ccc(C#Cc3ccc(-c4ccc(-c5ccc(C#Cc6ccc(C#Cc7ccc(OC)c(OC)c7)cc6)s5)c5nsnc54)s3)cc2)cc1OC,PC61BM,3.019056215,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,0,0,0,2,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,4,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,6,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,8,0,0,0,4,4,0,0,0,0,0,0,0,4,0,0,0,20,0,0,0,2,0,0,0,2,0,0,6,0,0,0,0,0,4,4,0,0,0,4,4,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,4,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,8,4,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,4,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,1,1,0,0,0,18,28,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
CN1C(=O)C2=C(c3ccc(-c4cccs4)s3)N(C)C(=O)C2=C1c1cccs1,PC71BM,1.805055255,0,1,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,2,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,2,0,4,0,0,2,0,4,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,6,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,1,0,0,3,0,0,0,0,0,0,8,9,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
CC1(C)c2cc(-c3ccc(-c4ccc(C=C(C#N)C#N)s4)s3)ccc2-c2ccc(N(c3ccccc3)c3ccccc3)cc21,PC61BM,3.771133102,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,3,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,6,0,3,0,1,3,0,0,0,0,3,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,1,2,4,6,0,0,3,0,4,0,0,0,0,0,0,0,0,2,0,0,21,0,0,0,1,0,0,3,0,0,0,0,2,0,0,0,3,0,4,0,0,3,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,17,24,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
CN1C(=O)C2=C(c3ccc(-c4cccs4)o3)N(C)C(=O)C2=C1c1ccco1,PC71BM,1.504274546,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,1,1,1,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,2,3,1,0,0,2,3,1,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,6,2,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,1,1,0,0,0,0,0,2,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,8,9,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
N#CC(=Cc1ccc(C=C(c2ccc(N(c3ccccc3)c3ccccc3)cc2)c2ccc(N(c3ccccc3)c3ccccc3)cc2)s1)C(=O)O,TiO2,2.107742367,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11,0,0,6,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12,0,6,0,2,2,0,0,0,0,6,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,10,4,0,0,6,0,2,0,0,0,0,0,0,0,0,1,0,0,32,0,0,0,0,0,0,2,0,0,1,0,1,0,0,0,6,0,2,0,0,6,0,2,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,6,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,1,1,0,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,22,25,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COc1c2ccsc2c(OC)c2c1=S=C(c1ccc(-c3sc(-c4nc(C)c(-c5cccs5)s4)nc3C)s1)C=2,PC71BM,1.242596495,0,1,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,1,0,1,0,0,2,0,0,0,0,0,0,0,1,2,2,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,1,0,0,0,0,3,0,2,0,0,0,0,0,0,0,0,0,6,0,0,1,1,0,0,0,0,1,0,0,0,0,0,2,0,2,6,0,0,2,2,6,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,2,2,0,2,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,1,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,2,0,0,4,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,1,0,0,1,0,2,0,0,1,0,0,5,0,0,0,0,0,0,10,14,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
COc1ccc(N(c2ccc(C=Cc3ccc(C=C(C#N)C(=O)O)s3)cc2)c2ccc(OC)cc2)cc1,TiO2,1.961572236,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,3,2,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,2,1,0,0,0,0,3,2,0,2,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,4,2,0,0,3,2,2,0,0,0,0,0,0,0,0,1,0,0,17,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,3,2,2,0,0,3,2,2,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,3,0,0,5,2,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,13,15,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
C=Cc1ccc(N(c2ccccc2)c2ccc(C=C3SC(=S)N(CC(=O)O)C3=O)cc2)cc1,TiO2,1.178500423,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,4,0,0,3,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,3,0,0,2,0,0,0,0,3,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,4,2,0,0,3,0,1,0,0,0,0,0,0,0,0,0,0,0,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,1,0,0,3,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,1,0,0,0,0,1,0,0,0,1,1,0,1,0,1,0,0,0,0,0,0,0,0,1,0,0,0,1,0,2,1,0,0,0,0,0,0,6,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,1,1,2,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,11,13,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cc1cc(-c2c3cc(-c4cccs4)sc3c(-c3cc(C)c(C)s3)c3cc(-c4ccc(-c5ccc6c(c5F)N(C)C(=O)C6=C5c6cccc(F)c6N(C)C5=O)s4)sc32)sc1C,PC71BM,3.773331074,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,4,1,0,0,0,0,0,4,0,0,0,0,1,0,0,0,0,0,0,0,0,1,2,0,0,0,0,0,0,1,0,0,0,0,3,0,0,0,0,0,0,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,4,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,3,0,2,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,1,3,0,0,0,0,7,0,1,0,0,0,0,0,0,0,0,2,13,1,2,0,5,0,0,3,0,0,0,0,0,2,0,0,2,0,11,2,0,2,0,11,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,4,0,0,0,0,0,11,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,2,0,0,2,0,6,2,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,5,0,0,6,0,0,0,0,0,0,20,28,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Cc1csc(-c2ccc(-c3cc(C)c(-c4cc5c(s4)c4sccc4c4cc(C)c(C)cc54)s3)c3nsnc32)c1,PC61BM,2.07479399,1,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,6,0,0,0,0,2,0,0,0,0,0,0,0,0,2,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,2,2,0,0,0,0,3,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,4,0,0,0,0,3,0,1,0,0,0,0,0,0,0,0,0,8,0,0,0,2,0,0,3,2,0,0,0,0,0,0,0,0,0,6,0,0,0,0,6,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,3,0,1,0,0,0,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2,0,0,4,0,1,1,0,0,0,13,21,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
